ThundeRiNG: Generating Multiple Independent Random Number Sequences on FPGAs

In this paper, we propose ThundeRiNG, a resource-efficient and high-throughput system for generating multiple independent sequences of random numbers (MISRN) on FPGAs. Generating MISRN can be a time-consuming step in many applications such as numeric computation and approximate computing. Despite that decades of studies on generating a single sequence of random numbers on FPGAs have achieved very high throughput and high quality of randomness, existing MISRN approaches either suffer from heavy resource consumption or fail to achieve statistical independence among sequences. In contrast, ThundeRiNG resolves the dependence by using a resource-efficient decorrelator among multiple sequences, guaranteeing a high statistical quality of randomness. Moreover, ThundeRiNG develops a novel state sharing among a massive number of pseudo-random number generator instances on FPGAs. The experimental results show that ThundeRiNG successfully passes the widely used statistical test, TestU01, only consumes a constant number of DSPs (less than 1\% of the FPGA resource capacity) for generating any number of sequences, and achieves a throughput of 655 billion random numbers per second. Compared to the state-of-the-art GPU library, ThundeRiNG demonstrates a $10.62\times$ speedup on MISRN and delivers up to $9.15\times$ performance and $26.63\times$ power efficiency improvement on two applications ($\pi$ estimation and Monte Carlo option pricing). This work is open-sourced on Github at https://github.com/Xtra-Computing/ThundeRiNG

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> extra/Reviews.txt <==
#A
Poor writing
Some writing issues make the paper difficult to follow and understand. I elaborate on these below:

Some statements and terms require clarification/more explanation:

Introduction -> “... the state transition function usually adopts a large state space, which is benefited from the BRAMs in the FPGAs...”, unclear how the large state space in PRNGs relates to BRAMs on FPGAs.
Section 2.3 -> “Directly porting CPU/GPU-based solutions to FPGAs either run into problems associated with implementing software functions on FPGAs...”, what are the associated problems?
The term “single random number generation” is not defined.
There are poorly constructed/grammatically incorrect sentences/phrases. Such sentences make certain parts of the paper difficult to understand:

Introduction -> “... that are high in statistical randomness.”
Section 2.2 -> Substream (whole paragraph).
Section 3.2 -> “... highly linear correlated.”
Section 3.2 -> “Due to the number of possible combinations of sequences is very large…”
There are many typos throughout the paper. I list some of them: Section 3.1: proofs -> proves, serial -> series Figure 5: instanes -> instances

#B

I do find that the presentation needs improvement. There are a lot of grammatical and other mistakes ( too many to comprehensively list ). Just to name a few: "a" is often missing firstly, secondly, ... -> first, second which is benefitted from -> which benefits from without comprising -> without compromising Due to the number .... is very large -> Because the number .... is very large which proofs -> which proves On top of Theorem ... -> In addition to Theorem ... ( also formulation of Theorem 3.2 contains a sentence that seems malformed ) a constrain -> a constraint etc ... ( some programs like "grammarly" might help here? )


#C

Minor things:

Equations (1) and (2) don't share a variable -- is x_nx 
n
​	
  equivalent to s_ns 
n
​	
 ?
[37] is described as substream in the text, and multistream in the table.
Inconsistent spelling of "ThundRiNG" in graphs




ICS'21 Paper #130 Reviews and Comments
===========================================================================
Paper #130 ThundeRiNG: Generating Multiple Independent Random Number
Sequences on FPGAs


Review #130A
===========================================================================

Overall merit
-------------
2. Weak reject

Reviewer expertise
------------------
4. Expert

Novelty
-------
2. Incremental improvement

Paper summary
-------------
The authors propose ThunderRiNG, a new high-throughput PRNG for FPGAs that provides better scaling compared to prior FPGA PRNGs. The key idea that enables superior scalability is to reuse the intermediate state of the linear congruential generator (LCG) across many PRNG instantiations on the FPGA. The authors design ThundeRiNG such that it requires a constant number of 64-bit multiplication and modulo operations regardless of the number of PRNGs instantiated on the FPGA. This way, multiple PRNGs can be instantiated using a constant number of digital signal processing (DSP) elements (which is arguably the most limited resource in FPGAs). The authors show that ThundeRiNG outperforms a recent FPGA implementation of a PRNG by ~80x and the GPU implementation of a PRNG by ~10x.

Strengths
---------
* High-throughput random number generation is critical for various applications

Weaknesses
----------
* Limited novelty
* Unclear evaluation methodology
* Lacks comparison against prior work
* Poor writing

Comments for author
-------------------
While this paper targets an important problem (i.e., high-throughput random number generation) and demonstrates significant performance improvements over a recent FPGA implementation of a PRNG, this paper has the following four issues. (i) limited novelty, (ii) unclear experimental methodology, (iii) missing key comparison against related work, and (iv) poorly written. I elaborate on these points below: 


### Limited novelty


ThundeRiNG’s key mechanism is based on using different additive constants across multiple linear congruential generators (LCGs) to enable multiple PRNG streams [13]. The authors further augment this mechanism to implement multiple PRNGs using a constant number of multiplication and division operations. However, this LCG construction is very similar to using a common multiplier and unique seeds across multiple LCGs, which is often used to implement parallel LCGs [*]. 


[*] Wu, Pei-Chi & Huang, Kuo-Chan. (2006). Parallel use of multiplicative congruential random number generators. Computer Physics Communications.


### Unclear evaluation methodology


The authors compare ThundeRiNG against a single FPGA implementation of a PRNG (Li et al. [29]) for throughput. The authors show that ThundeRiNG performs 87.08x faster than [29]. However, it is unclear from Table 4 whether [29]’s throughput can be improved by simply instantiating more PRNGs, as it is not bound by available BRAMs and DSPs on the FPGA (looking at Table 4). Given that [29]’s throughput is not bound by available BRAMs and DSPs, this is an unfair comparison. Would it be a more fair comparison to instantiate more PRNGs in [29]?


The authors claim that ThundeRiNG provides 10.62x performance improvement over the state-of-the-art GPU PRNG. This improvement holds true when the authors compare the sampling rate rather than the PRNG throughput of both mechanisms. However, the GPU PRNG produces 128-bit [46] random numbers per sample, whereas ThundeRiNG produces 32-bit random numbers per sample. This is a very misleading comparison point unless the authors can argue why comparing sampling rates is better than comparing PRNG throughput rates.


###Missing comparison against prior work


The authors do not compare the performance of ThundeRiNG against several other PRNGs [1, 10, 48]. Comparison against FPGA-based TRNGs is also missing [*, **]. It is unclear whether ThundeRiNG can outperform these random number generators, given the same allocation of FPGA resources. 


[*] Hata, Hisashi & Ichikawa, Shuichi. (2012). FPGA Implementation of Metastability-Based True Random Number Generator. IEICE Transactions.
[**] K. Wold and C. H. Tan, "Analysis and Enhancement of Random Number Generator in FPGA Based on Oscillator Rings," 2008 International Conference on Reconfigurable Computing and FPGAs.


### Poor writing


Some writing issues make the paper difficult to follow and understand. I elaborate on these below:


Some statements and terms require clarification/more explanation:


* Introduction -> “... the state transition function usually adopts a large state space, which is benefited from the BRAMs in the FPGAs...”, unclear how the large state space in PRNGs relates to BRAMs on FPGAs. 
* Section 2.3 -> “Directly porting CPU/GPU-based solutions to FPGAs either run into problems associated with implementing software functions on FPGAs...”, what are the associated problems?
* The term “single random number generation” is not defined.


There are poorly constructed/grammatically incorrect sentences/phrases. Such sentences make certain parts of the paper difficult to understand:
* Introduction -> “... that are high in statistical randomness.”
* Section 2.2 -> Substream (whole paragraph).
* Section 3.2 -> “... highly linear correlated.”
* Section 3.2 -> “Due to the number of possible combinations of sequences is very large…”


There are many typos throughout the paper. I list some of them: 
Section 3.1: proofs -> proves, serial -> series
Figure 5: instanes -> instances



Review #130B
===========================================================================

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
3. Knowledgeable

Novelty
-------
3. New contribution

Paper summary
-------------
This paper presents a design for a multi-sequence FPGA-based (pseudo) random number generator that minimizes DSP/multiplier usage and passes a large number of randomness tests ( including BigCrush ). The design is motivated with a number of (somewhat informal) proofs.

Strengths
---------
This is the first multi-sequence ( very high throughput ) FPGA-based PSRNG that passes the various randomness tests. The design is quite efficient.

Weaknesses
----------
While the paper is readable, the use of English needs to be improved.

Comments for author
-------------------
The basic idea of this paper is to combine a single (set of) multiplier and modulo-based peudo-random number generators with a large collection of elements that do not rely on multiplication that are able to generate separate uncorrelated random number streams based on the sequence of outputs from the first generator. The results pass a large number of randomness tests.

While the proofs strike me as slightly informal, I am impressed by the design ... I know it is not easy to design random number generators that pass BigCrush in particular.

With respect to the reasoning/proofs ... I have to say I find a little more comfort in the randomness tests than in the semi-formal proofs. For example, it is stated (without proof) that the multiplier/modulo and xorshift based random sequences are (obviously?) uncorrelated, but actually proving this to me seems like it may not be so easy ...

I do find that the presentation needs improvement. There are a lot of grammatical and other mistakes ( too many to comprehensively list ). Just to name a few:
"a" is often missing
firstly, secondly, ... -> first, second
which is benefitted from -> which benefits from
without comprising -> without compromising
Due to the number ....  is very large -> Because the number .... is very large
which proofs -> which proves
On top of Theorem ... -> In addition to Theorem ...
( also formulation of Theorem 3.2 contains a sentence that seems malformed )
a constrain -> a constraint
etc ...
( some programs like "grammarly" might help here? )



Review #130C
===========================================================================

Overall merit
-------------
3. Weak accept

Reviewer expertise
------------------
2. Some familiarity

Novelty
-------
2. Incremental improvement

Paper summary
-------------
ThundeRiNG is a parallelized psuedo-random number generator, designed for the resource requirements of FPGAs.  ThundeRiNG gets is parallelization at low cost by using a common LCG step  with the expensive multiplication, followed by parallel LCGs steps (no multiplication), each with different increments.  Each sequence is then decorrelated by XOR'ing them with an xorshift-based psuedo-random number sequence.  The advantage of ThundeRiNG is good statistical quality, both intra and inter stream, while only requiring a single multiplier (just a few to get good pipelining).  The evaluation first shows that the PRNGs pass empirical tests of statistical quality.  The evaluation of the implementation shows that only a modest number of LUTs are required for extremely high-throughput PRNG.  Case studies demonstrate good relative performance wrt. GPUs can be obtained on two problems (pi estim. & blackscholes).

Strengths
---------
* Addresses an interesting problem relevant for a variety of algorithms
* Developed algorithm well suited for FPGA hardware

Weaknesses
----------
* GPU comparison doesn't separate algorithm and hardware implementation

Comments for author
-------------------
This paper ticks many boxes for a paper on specializing an algorithm to FPGA: It solves an interesting problem that's relevant to many algorithms; the algorithm that's developed is well suited to FPGAs;  the implementation works; the implementation beats prior FPGA implementations, the solution beats prior general purpose baselines (GPUs in this case). More specifically, I liked the many ways in which the work was evaluated: there were a variety of statistical tests employed for gauging the solution quality, the solution was evaluated in isolation to view the resource tradeoff, and there were also nice case studies to show that the FPGA could actually beat a GPU in performance (and significantly in power). 

One thing I was curious about with the evaluation was whether the proposed algorithm could be used on the GPU to see at least some benefit.  Would the proposed algorithm perform well on the GPU?  If it can't be ruled out, why not implement it on the GPU to separate out the hardware and algorithm contribution to speedup?  This would have also been really interesting in the case study.

Due to my expertise, the part I cannot make a judgement on is the theoretical analysis (which is perhaps the biggest contribution of the paper).  My score reflects a benefit-of-the-doubt on this aspect of the paper.

Nevertheless, I do have one question; answering it might help improve the intuitive explanations in the paper.  To me it seems that the role of the LCG + permutation is to provide good statistical properties on randomness, whereas the purpose of mixing in the xorshift sequence is to provide decorrelation.  I suppose what I am wondering is what is the intuitive reason for the leaf-state transition?  Just adding a different constant to any sequence doesn't seem like its solving any sort of correlation problem.  Plus, it also means that the permutation step has to be disaggregated, which costs resources.  So, is it possible to eliminate the leaf-state generation, and just pass the RSG to the decorrelator (after permutation)?  Wouldn't you get the same good statistical properties?


Minor things:
* Equations (1) and (2) don't share a variable -- is $x_n$ equivalent to $s_n$?
* [37] is described as substream in the text, and multistream in the table.
* Inconsistent spelling of "ThundRiNG" in graphs



Review #130D
===========================================================================
* Updated: 24 Mar 2021 4:26:59pm EDT

Overall merit
-------------
4. Accept

Reviewer expertise
------------------
1. No familiarity

Novelty
-------
2. Incremental improvement

Paper summary
-------------
The paper proposes an FPGA pseudo-random number generator that is capapble of generating multiple independant sequences of random numbers (MISRN).  Compares favorably with a P100 GPU.

Strengths
---------
Gives significant improvement in speed, perfromance and power efficiency.
Passes TestU01 statistical tests.

Comments for author
-------------------
I am not in a postion to comment on the mathematical analysis.



Rebuttal Response by Hongshi Tan <hongshi@comp.nus.edu.sg>
---------------------------------------------------------------------------
 ### **To all reviewers:**

Thank you for the insightful comments. We will improve the writing, in particular,  refine the proofs for easier reading. The detailed responses are as follows:

### **To review #130A:**

* Using the same multiplier and unique seeds for LCGs [\*] is a common parallelization method. However, it suffers from poor quality and efficiency problems.  The long-range correlation is observed in the empirical testings [\*,13,14], and much larger state space is required for partitioning it into substreams (regular and random spacing in [\*]) [4,46]. Instead of it, ThundeRiNG shares the same state space and the most resource-consuming stage among multiple sequences, and then a non-linear transformation is applied for decorrelation.

* With the assumption that the number of  PRNG instances scales perfectly within the resource capacity and the implementation frequency is fixed at 500MHz,  Li et al. [29] achieve a throughput of 15Tb/s. Even so, ours is $$1.4\times$$ higher. It is noteworthy that ThundeRiNG consumes zero BRAMs while they use up all the BRAMs. Our method also consumes 32% fewer logic cells than theirs.

* For all the GPU-based and ThundeRiNG implementations, a sample is 32-bit. Although Philox-4×32 uses the 128-bit round key, it produces $$4 \times 32$$-bit random numbers as four samples (Section 4.3 of  [46]). We have accounted for it in the throughput comparison. We will unify the evaluation metrics.

* Besides the comparison with the state-of-the-art work [29], ThundeRiNG delivers $$2461\times$$,  $$252\times$$ and  $$55\times$$ speedups compared to [1], [10] and [48], respectively. [1] and [48] has limited scalability and low throughput since they do not support multiple uncorrelated sequence generation. As [10] is the baseline of [29], ThundeRiNG, by outperforming [29], should, by deduction, outperforms [10] too by an even wider margin.  

* As for the comparison with TRNGs, we do believe TRNG and PRNG are in two different research threads and targeting different applications. TRNG is widely used in security-related applications which require unpredicted and unreproducible random numbers, while PRNG suits approximate computing and Monte Carlo simulation, where reproducibility and statistical quality matter[29,37]. 

[\*] Wu et al. (2006). Parallel use of multiplicative congruential random number generators. CPC.



### **To review #130C:**

* ThundeRiNG is dedicated to FPGA devices with the goal of saving on resource consumption while being high quality. We deployed ThundeRiNG on CPU/GPU, but the improvement is minor compared to existing implementations.  On the one hand, the state sharing mechanism needs fine-grain synchronization. On the other hand, ThundeRiNG trades off the number of multiplications and number of additions to save DSPs. However, integer multiplication has similar throughput with the addition on modern pipelined CPU/GPUs. We will add the discussion to the paper. 

* Leaf state generation (LSG) is important to reduce the inter-stream correlation, and in our experiments, doing without LSG results in 7 failed statistical tests. Generally, permutation is effective in resolving intra-stream correlation, but not inter-stream correlation.  LSG can generate a unique equidistributed sequence (like Weyl sequence [33]) of the state, which enables unique permutations (random rotation) for multiple sequences. This further removes the collinearity of multiple sequences.



Comment @A1 by Reviewer B
---------------------------------------------------------------------------
This paper provides a compelling implementation of a high-throughput random number generator on FPGAs that passes rigorous tests. That said, the novelty of the contribution over prior art could be better articulated. Also, the committee feels that the presentation (use of English) needs to be improved. The paper is recommended to be conditionally accepted with shepherding (for the use of English) and the authors are also encouraged to further clarify the novelty in the final version.

==> figures/stu.txt <==
{signal: [
  ['a: DSP',
        { name: 'CLK',   wave: 'p...........' },
        { name: 'MAC', wave: 'z..3x....4x.', data: [['tspan', 'X', ['tspan', {'dy':'3'}, '0']] , ['tspan', 'X', ['tspan', {'dy':'3'}, '1']]]}
    ],
  ['b: Logic',
        { name: 'CLK',   wave: 'p....',period : 3, phase : 3   },
        { name: 'MAC', wave: 'z.345', data: [['tspan', 'X', ['tspan', {'dy':'3'}, '0']] , ['tspan', 'X', ['tspan', {'dy':'3'}, '1']],'...'],period : 3,phase : 3  }
    ],
  ['c: STU',
        { name: 'CLK',   wave: 'p...........' },
        { name: 'MULT5', wave: 'z3x....4x...', data: [['tspan', 'X', ['tspan', {'dy':'3'}, '5']] , ['tspan', 'X', ['tspan', {'dy':'3'}, '11']]], node: '..\u0198' },
        { name: '...',                               node: '.\u0134.....\u0136' },
        { name: 'MULT1', wave: 'z3x....4x...', data: [['tspan', 'X', ['tspan', {'dy':'3'}, '1']] , ['tspan', 'X', ['tspan', {'dy':'3'}, '7']]], node: '.\u0130\u0197....\u0132\u0122' },
        { name: 'MULT0', wave: 'z3x....4x...', data: [['tspan', 'X', ['tspan', {'dy':'3'}, '0']] , ['tspan', 'X', ['tspan', {'dy':'3'}, '6']]], node: '..\u0193.....\u0120' },


        { name: 'MERGE', wave: 'z.|333333444', data: [['tspan', 'X', ['tspan', {'dy':'3'}, '0']],
                                                      ['tspan', 'X', ['tspan', {'dy':'3'}, '1']],' ',' ',' ',
                                                      ['tspan', 'X', ['tspan', {'dy':'3'}, '5']],
                                                      ['tspan', 'X', ['tspan', {'dy':'3'}, '6']],
                                                      ['tspan', 'X', ['tspan', {'dy':'3'}, '7']],'...'], node: '...\u0194\u0196...\u0124\u0128\u0126' }
    ]
],
edge: ['\u0193->\u0194','\u0197->\u0196','\u0198->\u0124','\u0120->\u0128','\u0122->\u0126','\u0130-\u0134', '\u0132-\u0136','\u0134<->\u0136  6 cycles'],
config : { hscale : 1 },
foot: {tock:-3 }
}
